Convergence rates of monotone schemes for conservation laws for data with unbounded total variation

We prove convergence rates of monotone schemes for conservation laws for H\"older continuous initial data with unbounded total variation, provided that the H\"older exponent of the initial data is greater than $1/2$. For strictly $\mathrm{Lip}^+$ stable monotone schemes, we prove convergence for any positive H\"older exponent. Numerical experiments are presented which verify the theory.

==> cover-letter.txt <==
Dear editor,

We are submitting the paper "Convergence rates of monotone schemes for conservation laws for data with unbounded total variation" for the possible publication in the Journal of Scientific Computing.

In the paper we extend available results on convergence rates for numerical methods for scalar conservation laws to irregular data of infinite variation. The topic of irregular solutions of PDEs has enjoyed great interest over the past few years, not least because of important applications such as turbulence and flow in porous media.

We hope that the manuscript meets the high standards of the JSC, and we look forward to your reply.

With kind regards, 
Ulrik Skre Fjordholm 

